Bridge and Hint: Extending Pre-trained Language Models for Long-Range Code

In the field of code intelligence, effectively modeling long-range code poses a significant challenge. Existing pre-trained language models (PLMs) such as UniXcoder have achieved remarkable success, but they still face difficulties with long code inputs. This is mainly due to their limited capacity to maintain contextual continuity and memorize the key information over long-range code. To alleviate the difficulties, we propose EXPO, a framework for EXtending Pre-trained language models for lOng-range code. EXPO incorporates two innovative memory mechanisms we propose in this paper: Bridge Memory and Hint Memory. Bridge Memory uses a tagging mechanism to connect disparate snippets of long-range code, helping the model maintain contextual coherence. Hint Memory focuses on crucial code elements throughout the global context, such as package imports, by integrating a kNN attention layer to adaptively select the relevant code elements. This dual-memory approach bridges the gap between understanding local code snippets and maintaining global code coherence, thereby enhancing the model overall comprehension of long code sequences. We validate the effectiveness of EXPO on five popular pre-trained language models such as UniXcoder and two code intelligence tasks including API recommendation and vulnerability detection. Experimental results demonstrate that EXPO significantly improves the pre-training language models.

==> todo.txt <==
12.11 comments
text:
1. intro
2. figure 
  - motivation √
  - model √
  - case √
3. all tables formally make it beautiful 
----
4. all figure/table captions.
----
5. Grammarly / typos 
---
6. result calculation
7. figure 
 - motivation
8. quation \hat instead
